Nodal-line semimetal HMTSF-TCNQ: Anomalous orbital diamagnetism and charge density wave

This study investigates the electronic states and physical quantities of an organic charge-transfer complex HMTSF-TCNQ, which undergoes a charge-density-wave (CDW) phase transition at temperature $T_c\simeq 30$ K. A first-principles calculation is utilized to determine that the normal state is a topological semimetal with open nodal lines. Besed on the first-principles calculation, we develop a tight-binding model to investigate the electronic state in detail. Below $T_c$, the CDW phase is examined in the tight-binding scheme using the mean-field approximation. It is shown that the open nodal lines are deformed into closed ones, and their shapes are sensitive to the order parameter. Using this tight-binding model, we theoretically evaluate the temperature dependencies of two physical quantities: the spin-lattice relaxation time $T_1$ and the orbital magnetic susceptibility. In particular, an anomalous plateau is obtained at low temperatures in the orbital diamagnetism. We presume that this anomalous plateau originates owing to the conflict between the interband diamagnetism, impurity scattering, and the nodal line deformation. We also conduct an experiment to investigate the orbital magnetism, and the results are in excellent quantitative agreement with the theory.

==> bibreturn.txt <==
0000000  \n   @   P   R   E   A   M   B   L   E   {  \n       "   \   p
0000020   r   o   v   i   d   e   c   o   m   m   a   n   d   {   \   n
0000040   o   o   p   s   o   r   t   }   [   1   ]   {   }   "      \n
0000060       #       "   \   p   r   o   v   i   d   e   c   o   m   m
0000100   a   n   d   {   \   s   i   n   g   l   e   l   e   t   t   e
0000120   r   }   [   1   ]   {   #   1   }   %   "      \n   }  \n  \n
0000140   @   a   r   t   i   c   l   e   {   q   e   ,  \n  \t   a   u
0000160   t   h   o   r   =   "   P   .       G   i   a   n   n   o   z
0000200   z   i       a   n   d       S   .       B   a   r   o   n   i
0000220       a   n   d           N   .       B   o   n   i   n   i    
0000240   a   n   d       M   .       C   a   l   a   n   d   r   a    
0000260   a   n   d      \n  \t   R   .       C   a   r       a   n   d
0000300       C   .       C   a   v   a   z   z   o   n   i       a   n
0000320   d       D   .       C   e   r   e   s   o   l   i       a   n
0000340   d       G   .       L   .       C   h   i   a   r   o   t   t
0000360   i       a   n   d      \n  \t   M   .       C   o   c   o   c
0000400   c   i   o   n   i       a   n   d       I   .       D   a   b
0000420   o       e   t       a   l   .   "   ,  \n  \t   j   o   u   r
0000440   n   a   l   =   "   J   .       P   h   y   s   .       :    
0000460   C   o   n   d   e   n   s   .       M   a   t   t   e   r   "
0000500   ,  \n  \t   v   o   l   u   m   e   =   2   1   ,  \n  \t   p
0000520   a   g   e   s   =   3   9   5   5   0   2   ,  \n  \t   y   e
0000540   a   r   =   2   0   0   9   ,  \n   }  \n  \n   @   a   r   t
0000560   i   c   l   e   {   h   o   h   e   n   b   e   r   g   -   k
0000600   o   h   n   ,  \n  \t   t   i   t   l   e   =   {   I   n   h
0000620   o   m   o   g   e   n   e   o   u   s       e   l   e   c   t
0000640   r   o   n       g   a   s   }   ,  \n  \t   a   u   t   h   o
0000660   r   =   "   P   .       H   o   h   e   n   b   e   r   g    
0000700   a   n   d       W   .       K   o   h   n   "   ,  \n  \t   j
0000720   o   u   r   n   a   l   =   "   P   h   y   s   .       R   e
0000740   v   .   "   ,  \n  \t   v   o   l   u   m   e   =   1   3   6
0000760   ,  \n  \t   p   a   g   e   s   =   "   B   8   6   4   "   ,
0001000  \n  \t   y   e   a   r   =   1   9   6   4   ,  \n   }  \n  \n
0001020   @   a   r   t   i   c   l   e   {   k   o   h   n   -   s   h
0001040   a   m   ,  \n  \t   t   i   t   l   e   =   {   S   e   l   f
0001060   -   c   o   n   s   i   s   t   e   n   t       e   q   u   a
0001100   t   i   o   n   s       i   n   c   l   u   d   i   n   g    
0001120   e   x   c   h   a   n   g   e       a   n   d       c   o   r
0001140   r   e   l   a   t   i   o   n       e   f   f   e   c   t   s
0001160   }   ,  \n  \t   a   u   t   h   o   r   =   "   W   .       K
0001200   o   h   n       a   n   d       L   .       J   .       S   h
0001220   a   m   "   ,  \n  \t   j   o   u   r   n   a   l   =   "   P
0001240   h   y   s   .       R   e   v   .   "   ,  \n  \t   v   o   l
0001260   u   m   e   =   1   4   0   ,  \n  \t   p   a   g   e   s   =
0001300   "   A   1   1   3   3   "   ,  \n  \t   y   e   a   r   =   1
0001320   9   6   5   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e
0001340   {   p   b   e   9   6   ,  \n  \t   t   i   t   l   e   =   {
0001360   G   e   n   e   r   a   l   i   z   e   d       g   r   a   d
0001400   i   e   n   t       a   p   p   r   o   x   i   m   a   t   i
0001420   o   n       m   a   d   e       s   i   m   p   l   e   }   ,
0001440  \n  \t   a   u   t   h   o   r   =   "   J   .       P   .    
0001460   P   e   r   d   e   w       a   n   d       K   .       B   u
0001500   r   k   e       a   n   d       M   .       E   r   n   z   e
0001520   r   h   o   f   "   ,  \n  \t   j   o   u   r   n   a   l   =
0001540   "   P   h   y   s   .       R   e   v   .       L   e   t   t
0001560   "   ,  \n  \t   v   o   l   u   m   e   =   7   7   ,  \n  \t
0001600   p   a   g   e   s   =   3   8   6   5   ,  \n  \t   y   e   a
0001620   r   =   1   9   9   6   ,  \n   }  \n  \n   @   a   r   t   i
0001640   c   l   e   {   s   k   ,  \n  \t   t   i   t   l   e   =   {
0001660   S   i   m   p   l   i   f   i   e   d       {   L   C   A   O
0001700   }       m   e   t   h   o   d       f   o   r       t   h   e
0001720       p   e   r   i   o   d   i   c       p   o   t   e   n   t
0001740   i   a   l       p   r   o   b   l   e   m   }   ,  \n  \t   a
0001760   u   t   h   o   r   =   "   J   .       C   .       S   l   a
0002000   t   e   r       a   n   d       G   .       F   .       K   o
0002020   s   t   e   r   "   ,  \n  \t   j   o   u   r   n   a   l   =
0002040   "   P   h   y   s   .       R   e   v   .   "   ,  \n  \t   v
0002060   o   l   u   m   e   =   9   4   ,  \n  \t   p   a   g   e   s
0002100   =   1   4   9   8   ,  \n  \t   y   e   a   r   =   1   9   5
0002120   4   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e   {   w
0002140   a   n   n   i   e   r   9   0   ,  \n  \t   t   i   t   l   e
0002160   =   {   A   n       u   p   d   a   t   e   d       v   e   r
0002200   s   i   o   n       o   f       w   a   n   n   i   e   r   9
0002220   0   :       A       t   o   o   l       f   o   r       o   b
0002240   t   a   i   n   i   n   g       m   a   x   i   m   a   l   l
0002260   y   -   l   o   c   a   l   i   s   e   d       {   W   a   n
0002300   n   i   e   r   }       f   u   n   c   t   i   o   n   s   }
0002320   ,  \n  \t   a   u   t   h   o   r   =   "   A   .       A   .
0002340       M   o   s   t   o   f   i       a   n   d       J   .    
0002360   R   .       Y   a   t   e   s       a   n   d       Y   .   -
0002400   S   .       L   e   e       a   n   d       I   .       S   o
0002420   u   z   a      \n  \t   a   n   d       D   .       V   a   n
0002440   d   e   r   b   i   l   t       a   n   d       N   .       M
0002460   a   r   z   a   r   i   "   ,  \n  \t   j   o   u   r   n   a
0002500   l   =   "   C   o   m   p   u   t   .       P   h   y   s   .
0002520       C   o   m   m   u   n   .   "   ,  \n  \t   v   o   l   u
0002540   m   e   =   7   7   ,  \n  \t   p   a   g   e   s   =   3   8
0002560   6   5   ,  \n  \t   y   e   a   r   =   2   0   0   8   ,  \n
0002600   }  \n  \n   @   a   r   t   i   c   l   e   {   f   u   k   u
0002620   y   a   m   a   7   1   ,  \n  \t   t   i   t   l   e   =   {
0002640   T   h   e   o   r   y       o   f       o   r   b   i   t   a
0002660   l       m   a   g   n   e   t   i   s   m       o   f       {
0002700   B   l   o   c   h   }       e   l   e   c   t   r   o   n   s
0002720   :       {   C   o   u   l   o   m   b   }       i   n   t   e
0002740   r   a   c   t   i   o   n   s   }   ,  \n  \t   a   u   t   h
0002760   o   r   =   "   H   .       F   u   k   u   y   a   m   a   "
0003000   ,  \n  \t   j   o   u   r   n   a   l   =   "   P   r   o   g
0003020   .       T   h   e   o   r   .       P   h   y   s   .   "   ,
0003040  \n  \t   v   o   l   u   m   e   =   4   5   ,  \n  \t   p   a
0003060   g   e   s   =   7   0   4   ,  \n  \t   y   e   a   r   =   1
0003100   9   7   1   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e
0003120   {   f   u   k   u   y   a   m   a   0   7   ,  \n  \t   t   i
0003140   t   l   e   =   {   A   n   o   m   a   l   o   u   s       o
0003160   r   b   i   t   a   l       m   a   g   n   e   t   i   s   m
0003200       a   n   d       {   H   a   l   l   }       e   f   f   e
0003220   c   t       o   f       m   a   s   s   l   e   s   s       f
0003240   e   r   m   i   o   n   s       i   n       t   w   o       d
0003260   i   m   e   n   s   i   o   n   }   ,  \n  \t   a   u   t   h
0003300   o   r   =   "   H   .       F   u   k   u   y   a   m   a   "
0003320   ,  \n  \t   j   o   u   r   n   a   l   =   "   J   .       P
0003340   h   y   s   .       S   o   c   .       J   p   n   .   "   ,
0003360  \n  \t   v   o   l   u   m   e   =   7   6   ,  \n  \t   p   a
0003400   g   e   s   =   0   4   3   7   1   1   ,  \n  \t   y   e   a
0003420   r   =   2   0   0   7   ,  \n   }  \n  \n  \n   @   a   r   t
0003440   i   c   l   e   {   k   o   s   h   i   n   o   -   a   n   d
0003460   o   ,  \n  \t   t   i   t   l   e   =   {   A   n   o   m   a
0003500   l   o   u   s       o   r   b   i   t   a   l       m   a   g
0003520   n   e   t   i   s   m       i   n       {   D   i   r   a   c
0003540   }   -   e   l   e   c   t   r   o   n       s   y   s   t   e
0003560   m   s   :       R   o   l   e       o   f       p   s   e   u
0003600   d   o   s   p   i   n       p   a   r   a   m   a   g   n   e
0003620   t   i   s   m   }   ,  \n  \t   a   u   t   h   o   r   =   "
0003640   M   .   \       K   o   s   h   i   n   o       a   n   d    
0003660   T   .   \       A   n   d   o   "   ,  \n  \t   j   o   u   r
0003700   n   a   l   =   "   P   h   y   s   .       R   e   v   .    
0003720   B   "   ,  \n  \t   v   o   l   u   m   e   =   8   1   ,  \n
0003740  \t   p   a   g   e   s   =   1   9   5   4   3   1   ,  \n  \t
0003760   y   e   a   r   =   2   0   1   0   ,  \n   }  \n   @   a   r
0004000   t   i   c   l   e   {   f   u   -   k   a   n   e   ,  \n    
0004020       t   i   t   l   e       =       {   T   o   p   o   l   o
0004040   g   i   c   a   l       i   n   s   u   l   a   t   o   r   s
0004060       w   i   t   h       i   n   v   e   r   s   i   o   n    
0004100   s   y   m   m   e   t   r   y   }   ,  \n           a   u   t
0004120   h   o   r       =       {   F   u   ,       L   i   a   n   g
0004140       a   n   d       K   a   n   e   ,       C   .       L   .
0004160   }   ,  \n           j   o   u   r   n   a   l       =       {
0004200   P   h   y   s   .       R   e   v   .       B   }   ,  \n    
0004220       v   o   l   u   m   e       =       {   7   6   }   ,  \n
0004240           i   s   s   u   e       =       {   4   }   ,  \n    
0004260       p   a   g   e   s       =       {   0   4   5   3   0   2
0004300   }   ,  \n           n   u   m   p   a   g   e   s       =    
0004320   {   1   7   }   ,  \n           y   e   a   r       =       {
0004340   2   0   0   7   }   ,  \n           m   o   n   t   h       =
0004360       {   J   u   l   }   ,  \n       p   u   b   l   i   s   h
0004400   e   r       =       {   A   m   e   r   i   c   a   n       P
0004420   h   y   s   i   c   a   l       S   o   c   i   e   t   y   }
0004440   ,  \n           d   o   i       =       {   1   0   .   1   1
0004460   0   3   /   P   h   y   s   R   e   v   B   .   7   6   .   0
0004500   4   5   3   0   2   }   ,  \n           u   r   l       =    
0004520   {   h   t   t   p   s   :   /   /   l   i   n   k   .   a   p
0004540   s   .   o   r   g   /   d   o   i   /   1   0   .   1   1   0
0004560   3   /   P   h   y   s   R   e   v   B   .   7   6   .   0   4
0004600   5   3   0   2   }  \n   }  \n  \n   @   a   r   t   i   c   l
0004620   e   {   p   v   w   ,  \n  \t   t   i   t   l   e   =   {   S
0004640   y   m   m   e   t   r   y   -   b   a   s   e   d       i   n
0004660   d   i   c   a   t   o   r   s       o   f       b   a   n   d
0004700       t   o   p   o   l   o   g   y       i   n       t   h   e
0004720       2   3   0       s   p   a   c   e       g   r   o   u   p
0004740   s   }   ,  \n  \t   a   u   t   h   o   r   =   {   P   o   ,
0004760       H   .   C   .       a   n   d       V   i   s   h   w   a
0005000   n   a   t   h   ,       A   .       a   n   d       W   a   t
0005020   a   n   a   b   e   ,       H   }   ,  \n  \t   j   o   u   r
0005040   n   a   l   =   {   N   a   t   .       C   o   m   m   u   n
0005060   .   }   ,  \n  \t   v   o   l   u   m   e   =   {   8   }   ,
0005100  \n  \t   p   a   g   e   s   =   {   5   0   }   ,  \n  \t   y
0005120   e   a   r   =   {   2   0   1   7   }  \n   }  \n  \n   @   a
0005140   r   t   i   c   l   e   {   s   o   n   g   -   n   a   t   c
0005160   o   m   ,  \n  \t   t   i   t   l   e   =   {   Q   u   a   n
0005200   t   a   t   i   v   e       m   a   p   p   i   n   g   s    
0005220   b   e   t   w   e   e   n       s   y   m   m   e   t   r   y
0005240       a   n   d       t   o   p   o   l   o   g   y       i   n
0005260       s   o   l   i   d   s   }   ,  \n  \t   a   u   t   h   o
0005300   r   =   {   Z   .   \       S   o   n   g       a   n   d    
0005320   T   .   \       Z   h   a   n   g       a   n   d       Z   .
0005340   \       F   a   n   g       a   n   d       C   .   \       F
0005360   a   n   g   }   ,  \n  \t   j   o   u   r   n   a   l   =   {
0005400   N   a   t   .       C   o   m   m   u   n   .   }   ,  \n  \t
0005420   v   o   l   u   m   e   =   {   9   }   ,  \n  \t   p   a   g
0005440   e   s   =   {   3   5   3   0   }   ,  \n  \t   y   e   a   r
0005460   =   {   2   0   1   8   }   ,  \n   }  \n  \n   @   a   r   t
0005500   i   c   l   e   {   y   o   u   n   g   k   u   k   ,  \n    
0005520       t   i   t   l   e       =       {   D   i   r   a   c    
0005540   L   i   n   e       N   o   d   e   s       i   n       I   n
0005560   v   e   r   s   i   o   n   -   S   y   m   m   e   t   r   i
0005600   c       C   r   y   s   t   a   l   s   }   ,  \n  \t   a   u
0005620   t   h   o   r       =       {   K   i   m   ,       Y   o   u
0005640   n   g   k   u   k       a   n   d       W   i   e   d   e   r
0005660   ,       B   e   n   j   a   m   i   n       J   .       a   n
0005700   d       K   a   n   e   ,       C   .       L   .       a   n
0005720   d       R   a   p   p   e   ,       A   n   d   r   e   w    
0005740   M   .   }   ,  \n           j   o   u   r   n   a   l       =
0005760       {   P   h   y   s   .       R   e   v   .       L   e   t
0006000   t   .   }   ,  \n           v   o   l   u   m   e       =    
0006020   {   1   1   5   }   ,  \n           i   s   s   u   e       =
0006040       {   3   }   ,  \n           p   a   g   e   s       =    
0006060   {   0   3   6   8   0   6   }   ,  \n           n   u   m   p
0006100   a   g   e   s       =       {   5   }   ,  \n           y   e
0006120   a   r       =       {   2   0   1   5   }   ,  \n           m
0006140   o   n   t   h       =       {   J   u   l   }   ,  \n        
0006160   p   u   b   l   i   s   h   e   r       =       {   A   m   e
0006200   r   i   c   a   n       P   h   y   s   i   c   a   l       S
0006220   o   c   i   e   t   y   }   ,  \n           d   o   i       =
0006240       {   1   0   .   1   1   0   3   /   P   h   y   s   R   e
0006260   v   L   e   t   t   .   1   1   5   .   0   3   6   8   0   6
0006300   }   ,  \n           u   r   l       =       {   h   t   t   p
0006320   s   :   /   /   l   i   n   k   .   a   p   s   .   o   r   g
0006340   /   d   o   i   /   1   0   .   1   1   0   3   /   P   h   y
0006360   s   R   e   v   L   e   t   t   .   1   1   5   .   0   3   6
0006400   8   0   6   }  \n   }  \n  \n   @   a   r   t   i   c   l   e
0006420   {   s   o   n   g   -   p   r   x   ,  \n           t   i   t
0006440   l   e       =       {   D   i   a   g   n   o   s   i   s    
0006460   f   o   r       N   o   n   m   a   g   n   e   t   i   c    
0006500   T   o   p   o   l   o   g   i   c   a   l       S   e   m   i
0006520   m   e   t   a   l   s       i   n       t   h   e       A   b
0006540   s   e   n   c   e       o   f       S   p   i   n   -   O   r
0006560   b   i   t   a   l       C   o   u   p   l   i   n   g   }   ,
0006600  \n           a   u   t   h   o   r       =       {   S   o   n
0006620   g   ,       Z   h   i   d   a       a   n   d       Z   h   a
0006640   n   g   ,       T   i   a   n   t   i   a   n       a   n   d
0006660       F   a   n   g   ,       C   h   e   n   }   ,  \n        
0006700   j   o   u   r   n   a   l       =       {   P   h   y   s   .
0006720       R   e   v   .       X   }   ,  \n           v   o   l   u
0006740   m   e       =       {   8   }   ,  \n           i   s   s   u
0006760   e       =       {   3   }   ,  \n           p   a   g   e   s
0007000       =       {   0   3   1   0   6   9   }   ,  \n           n
0007020   u   m   p   a   g   e   s       =       {   2   3   }   ,  \n
0007040           y   e   a   r       =       {   2   0   1   8   }   ,
0007060  \n           m   o   n   t   h       =       {   S   e   p   }
0007100   ,  \n           p   u   b   l   i   s   h   e   r       =    
0007120   {   A   m   e   r   i   c   a   n       P   h   y   s   i   c
0007140   a   l       S   o   c   i   e   t   y   }   ,  \n   }  \n  \n
0007160   @   a   r   t   i   c   l   e   {   k   o   b   a   y   a   s
0007200   h   i   0   7   ,  \n   a   u   t   h   o   r       =       {
0007220   K   o   b   a   y   a   s   h   i       ,   A   k   i   t   o
0007240       a   n   d       K   a   t   a   y   a   m   a       ,   S
0007260   h   i   n   y   a       a   n   d       S   u   z   u   m   u
0007300   r   a       ,   Y   o   s   h   i   k   a   z   u       a   n
0007320   d       F   u   k   u   y   a   m   a       ,   H   i   d   e
0007340   t   o   s   h   i   }   ,  \n   t   i   t   l   e       =    
0007360   {   M   a   s   s   l   e   s   s       F   e   r   m   i   o
0007400   n   s       i   n       O   r   g   a   n   i   c       C   o
0007420   n   d   u   c   t   o   r   }   ,  \n   j   o   u   r   n   a
0007440   l       =       {   J   .       P   h   y   s   .       S   o
0007460   c   .       J   p   n   .   }   ,  \n   v   o   l   u   m   e
0007500       =       {   7   6   }   ,  \n   n   u   m   b   e   r    
0007520   =       {   3   }   ,  \n   p   a   g   e   s       =       {
0007540   0   3   4   7   1   1   }   ,  \n   y   e   a   r       =    
0007560   {   2   0   0   7   }   ,  \n   }  \n  \n  \n   @   a   r   t
0007600   i   c   l   e   {   k   o   b   a   y   a   s   h   i   0   8
0007620   ,  \n   a   u   t   h   o   r       =       {   K   o   b   a
0007640   y   a   s   h   i       ,   A   k   i   t   o       a   n   d
0007660       S   u   z   u   m   u   r   a       ,   Y   o   s   h   i
0007700   k   a   z   u       a   n   d       F   u   k   u   y   a   m
0007720   a       ,   H   i   d   e   t   o   s   h   i   }   ,  \n   t
0007740   i   t   l   e       =       {   H   a   l   l       E   f   f
0007760   e   c   t       a   n   d       O   r   b   i   t   a   l    
0010000   D   i   a   m   a   g   n   e   t   i   s   m       i   n    
0010020   Z   e   r   o   g   a   p       S   t   a   t   e       o   f
0010040       M   o   l   e   c   u   l   a   r       C   o   n   d   u
0010060   c   t   o   r       $   \   a   l   p   h   a   $   -   (   {
0010100   B   E   D   T   -   T   T   F   }   )   $   {   }   _   2   $
0010120   {   I   }   $   {   }   _   3   $   }   ,  \n   j   o   u   r
0010140   n   a   l       =       {   J   .       P   h   y   s   .    
0010160   S   o   c   .       J   p   n   .   }   ,  \n   v   o   l   u
0010200   m   e       =       {   7   7   }   ,  \n   n   u   m   b   e
0010220   r       =       {   6   }   ,  \n   p   a   g   e   s       =
0010240       {   0   6   4   7   1   8   }   ,  \n   y   e   a   r    
0010260   =       {   2   0   0   8   }   ,  \n   }  \n  \n   @   a   r
0010300   t   i   c   l   e   {   b   l   o   c   h   7   5   ,  \n    
0010320       t   i   t   l   e       =       {   L   o   w   -   T   e
0010340   m   p   e   r   a   t   u   r   e       M   e   t   a   l   l
0010360   i   c       B   e   h   a   v   i   o   r       a   n   d    
0010400   R   e   s   i   s   t   a   n   c   e       M   i   n   i   m
0010420   u   m       i   n       a       N   e   w       Q   u   a   s
0010440   i       O   n   e   -   D   i   m   e   n   s   i   o   n   a
0010460   l       O   r   g   a   n   i   c       C   o   n   d   u   c
0010500   t   o   r   }   ,  \n           a   u   t   h   o   r       =
0010520       {   B   l   o   c   h   ,       A   .       N   .       a
0010540   n   d       C   o   w   a   n   ,       D   .       O   .    
0010560   a   n   d       B   e   c   h   g   a   a   r   d   ,       K
0010600   .       a   n   d       P   y   l   e   ,       R   .       E
0010620   .       a   n   d       B   a   n   k   s   ,       R   .    
0010640   H   .       a   n   d       P   o   e   h   l   e   r   ,    
0010660   T   .       O   .   }   ,  \n           j   o   u   r   n   a
0010700   l       =       {   P   h   y   s   .       R   e   v   .    
0010720   L   e   t   t   .   }   ,  \n           v   o   l   u   m   e
0010740       =       {   3   4   }   ,  \n           i   s   s   u   e
0010760       =       {   2   5   }   ,  \n           p   a   g   e   s
0011000       =       {   1   5   6   1   -   -   1   5   6   4   }   ,
0011020  \n           n   u   m   p   a   g   e   s       =       {   0
0011040   }   ,  \n           y   e   a   r       =       {   1   9   7
0011060   5   }   ,  \n           m   o   n   t   h       =       {   J
0011100   u   n   }   ,  \n           p   u   b   l   i   s   h   e   r
0011120       =       {   A   m   e   r   i   c   a   n       P   h   y
0011140   s   i   c   a   l       S   o   c   i   e   t   y   }   ,  \n
0011160           d   o   i       =       {   1   0   .   1   1   0   3
0011200   /   P   h   y   s   R   e   v   L   e   t   t   .   3   4   .
0011220   1   5   6   1   }   ,  \n           u   r   l       =       {
0011240   h   t   t   p   s   :   /   /   l   i   n   k   .   a   p   s
0011260   .   o   r   g   /   d   o   i   /   1   0   .   1   1   0   3
0011300   /   P   h   y   s   R   e   v   L   e   t   t   .   3   4   .
0011320   1   5   6   1   }  \n   }  \n  \n   @   a   r   t   i   c   l
0011340   e   {   w   e   g   e   r   ,  \n  \t   t   i   t   l   e   =
0011360   {   A       m   o   d   e   l       f   o   r       t   h   e
0011400       e   l   e   c   t   r   o   n   i   c       b   a   n   d
0011420       s   t   r   u   c   t   u   r   e       o   f       {   H
0011440   M   T   S   e   F   -   T   C   N   Q   }   }   ,  \n  \t   a
0011460   u   t   h   o   r   =   {   W   e   g   e   r   ,       M   .
0011500   }   ,  \n  \t   j   o   u   r   n   a   l   =   {   S   o   l
0011520   i   d       S   t   a   t   e       C   o   m   m   u   n   .
0011540   }   ,  \n  \t   v   o   l   u   m   e   =   {   1   9   }   ,
0011560  \n  \t   p   a   g   e   s   =   {   1   1   4   9   }   ,  \n
0011600  \t   y   e   a   r   =   {   1   9   7   6   }   ,  \n   }  \n
0011620  \n   @   a   r   t   i   c   l   e   {   s   o   d   a   ,  \n
0011640  \t   t   i   t   l   e   =   {   S   p   i   n       r   e   l
0011660   a   x   a   t   i   o   n       a   n   d       m   a   g   n
0011700   e   t   i   c       s   u   s   c   e   p   t   i   b   i   l
0011720   i   t   y       s   t   u   d   i   e   s       o   f       {
0011740   H   M   T   S   F   -   T   C   N   Q   }   }   ,  \n  \t   a
0011760   u   t   h   o   r   =   {   S   o   d   a   ,       G   .    
0012000   a   n   d       J   \   `   {   e   }   r   o   m   e   ,    
0012020   D   .       a   n   d       W   e   g   e   r   ,       M   .
0012040       a   n   d       B   e   c   h   g   a   a   r   d   ,    
0012060   K   .       a   n   d       P   e   d   e   r   s   e   n   ,
0012100       E   .   }   ,  \n  \t   j   o   u   r   n   a   l   =   {
0012120   S   o   l   i   d       S   t   a   t   e       C   o   m   m
0012140   u   n   .   }   ,  \n  \t   v   o   l   u   m   e   =   {   2
0012160   0   }   ,  \n  \t   p   a   g   e   s   =   {   1   0   7   }
0012200   ,  \n  \t   y   e   a   r   =   {   1   9   7   6   }   ,  \n
0012220   }  \n  \n   @   A   R   T   I   C   L   E   {   l   a   n   d
0012240   a   u   ,  \n  \t   a   u   t   h   o   r   =   "   L   .    
0012260   D   .       L   a   n   d   a   u   "   ,  \n  \t   j   o   u
0012300   r   n   a   l   =   "   Z   .       P   h   y   s   .   "   ,
0012320  \n  \t   v   o   l   u   m   e   =   6   4   ,  \n  \t   p   a
0012340   g   e   s   =   6   2   9   ,  \n  \t   y   e   a   r   =   1
0012360   9   3   0   ,  \n   }  \n  \n   @   A   R   T   I   C   L   E
0012400   {   p   e   i   e   r   l   s   ,  \n           a   u   t   h
0012420   o   r   =   "   R   .       P   e   i   e   r   l   s   "   ,
0012440  \n           j   o   u   r   n   a   l   =   "   Z   .       P
0012460   h   y   s   .   "   ,  \n           v   o   l   u   m   e   =
0012500   "   8   0   "   ,  \n           p   a   g   e   s   =   "   7
0012520   6   3   "   ,  \n           y   e   a   r   =   "   1   9   3
0012540   3   "   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e   {
0012560   n   a   k   a   m   u   r   a   0   7   ,  \n           t   i
0012600   t   l   e       =       {   O   r   b   i   t   a   l       m
0012620   a   g   n   e   t   i   s   m       a   n   d       t   r   a
0012640   n   s   p   o   r   t       p   h   e   n   o   m   e   n   a
0012660       i   n       t   w   o   -   d   i   m   e   n   s   i   o
0012700   n   a   l       {   D   i   r   a   c   }       f   e   r   m
0012720   i   o   n   s       i   n       a       w   e   a   k       m
0012740   a   g   n   e   t   i   c       f   i   e   l   d   }   ,  \n
0012760           a   u   t   h   o   r       =       {   N   a   k   a
0013000   m   u   r   a   ,       M   a   s   a   a   k   i   }   ,  \n
0013020           j   o   u   r   n   a   l       =       {   P   h   y
0013040   s   .       R   e   v   .       B   }   ,  \n           v   o
0013060   l   u   m   e       =       {   7   6   }   ,  \n           i
0013100   s   s   u   e       =       {   1   1   }   ,  \n           p
0013120   a   g   e   s       =       {   1   1   3   3   0   1   }   ,
0013140  \n           n   u   m   p   a   g   e   s       =       {   4
0013160   }   ,  \n           y   e   a   r       =       {   2   0   0
0013200   7   }   ,  \n           m   o   n   t   h       =       {   S
0013220   e   p   }   ,  \n           p   u   b   l   i   s   h   e   r
0013240       =       {   A   m   e   r   i   c   a   n       P   h   y
0013260   s   i   c   a   l       S   o   c   i   e   t   y   }   ,  \n
0013300           d   o   i       =       {   1   0   .   1   1   0   3
0013320   /   P   h   y   s   R   e   v   B   .   7   6   .   1   1   3
0013340   3   0   1   }   ,  \n           u   r   l       =       {   h
0013360   t   t   p   s   :   /   /   l   i   n   k   .   a   p   s   .
0013400   o   r   g   /   d   o   i   /   1   0   .   1   1   0   3   /
0013420   P   h   y   s   R   e   v   B   .   7   6   .   1   1   3   3
0013440   0   1   }  \n   }  \n  \n   @   A   R   T   I   C   L   E   {
0013460   f   u   s   e   y   a   ,  \n  \t   t   i   t   l   e   =   {
0013500   T   r   a   n   s   p   o   r   t       p   r   o   p   e   r
0013520   t   i   e   s       a   n   d       d   i   a   m   a   g   n
0013540   e   t   i   s   m       o   f       {   D   i   r   a   c   }
0013560       e   l   e   c   t   r   o   n   s       i   n       b   i
0013600   s   m   u   t   h   }   ,  \n  \t   a   u   t   h   o   r   =
0013620   "   Y   .       F   u   s   e   y   a       a   n   d       M
0013640   .       O   g   a   t   a       a   n   d       H   .       F
0013660   u   k   u   y   a   m   a   "   ,  \n  \t   j   o   u   r   n
0013700   a   l   =   "   J   .       P   h   y   s   .       S   o   c
0013720   .       J   p   n   .   "   ,  \n  \t   v   o   l   u   m   e
0013740   =   8   4   ,  \n  \t   p   a   g   e   s   =   0   1   2   0
0013760   0   1   ,  \n  \t   y   e   a   r   =   2   0   1   5   ,  \n
0014000   }  \n  \n   @   a   r   t   i   c   l   e   {   g   o   e   t
0014020   z   ,  \n           t   i   t   l   e       =       {   T   h
0014040   e       C   r   y   s   t   a   l   d   i   a   m   a   g   n
0014060   e   t   i   s   m       o   f       B   i   s   m   u   t   h
0014100       C   r   y   s   t   a   l   s   }   ,  \n           a   u
0014120   t   h   o   r       =       {   G   o   e   t   z   ,       A
0014140   l   e   x   a   n   d   e   r       a   n   d       F   o   c
0014160   k   e   ,       A   l   f   r   e   d       B   .   }   ,  \n
0014200           j   o   u   r   n   a   l       =       {   P   h   y
0014220   s   .       R   e   v   .   }   ,  \n           v   o   l   u
0014240   m   e       =       {   4   5   }   ,  \n           i   s   s
0014260   u   e       =       {   3   }   ,  \n           p   a   g   e
0014300   s       =       {   1   7   0   -   -   1   9   9   }   ,  \n
0014320           n   u   m   p   a   g   e   s       =       {   0   }
0014340   ,  \n           y   e   a   r       =       {   1   9   3   4
0014360   }   ,  \n           m   o   n   t   h       =       {   F   e
0014400   b   }   ,  \n           p   u   b   l   i   s   h   e   r    
0014420   =       {   A   m   e   r   i   c   a   n       P   h   y   s
0014440   i   c   a   l       S   o   c   i   e   t   y   }   ,  \n    
0014460       d   o   i       =       {   1   0   .   1   1   0   3   /
0014500   P   h   y   s   R   e   v   .   4   5   .   1   7   0   }   ,
0014520  \n           u   r   l       =       {   h   t   t   p   s   :
0014540   /   /   l   i   n   k   .   a   p   s   .   o   r   g   /   d
0014560   o   i   /   1   0   .   1   1   0   3   /   P   h   y   s   R
0014600   e   v   .   4   5   .   1   7   0   }  \n   }  \n  \n   @   a
0014620   r   t   i   c   l   e   {   s   h   o   e   n   b   e   r   g
0014640   ,  \n  \t   a   u   t   h   o   r   =   {   S   h   o   e   n
0014660   b   e   r   g   ,       D   .       a   n   d       U   d   d
0014700   i   n   ,       M   .       Z   .   }   ,  \n  \t   j   o   u
0014720   r   n   a   l   =   {   P   r   o   c   .       R   .       S
0014740   o   c   .       L   o   n   d   o   n   ,       S   e   r   .
0014760       A   }   ,  \n  \t   v   o   l   u   m   e   =   {   1   5
0015000   6   }   ,  \n  \t   p   a   g   e   s   =   {   6   8   7   }
0015020   ,  \n  \t   y   e   a   r   =   {   1   9   3   4   }   ,  \n
0015040   }  \n  \n   @   a   r   t   i   c   l   e   {   j   o   n   e
0015060   s   ,  \n  \t   a   u   t   h   o   r   =   {   J   o   n   e
0015100   s   ,       H   .   }   ,  \n  \t   j   o   u   r   n   a   l
0015120   =   {   P   r   o   c   .       R   .       S   o   c   .    
0015140   L   o   n   d   o   n   ,       S   e   r   .       A   }   ,
0015160  \n  \t   v   o   l   u   m   e   =   {   1   4   7   }   ,  \n
0015200  \t   p   a   g   e   s   =   {   3   9   6   }   ,  \n  \t   y
0015220   e   a   r   =   {   1   9   3   4   }   ,  \n   }  \n  \n   @
0015240   a   r   t   i   c   l   e   {   w   e   h   r   l   i   ,  \n
0015260  \t   a   u   t   h   o   r   =   {   W   e   h   r   l   i   ,
0015300       L   .   }   ,  \n  \t   j   o   u   r   n   a   l   =   {
0015320   P   h   y   s   .       K   o   n   d   e   n   s   .       M
0015340   a   t   e   r   }   ,  \n  \t   v   o   l   u   m   e   =   {
0015360   8   }   ,  \n  \t   p   a   g   e   s   =   {   8   7   }   ,
0015400  \n  \t   y   e   a   r   =   {   1   9   6   8   }   ,  \n   }
0015420  \n  \n   @   A   R   T   I   C   L   E   {   f   u   k   u   y
0015440   a   m   a   -   k   u   b   o   ,  \n  \t   t   i   t   l   e
0015460   =   {   I   n   t   e   r   b   a   n   d       e   f   f   e
0015500   c   t   s       o   n       m   a   g   n   e   t   i   c    
0015520   s   u   s   c   e   p   t   i   b   i   l   i   t   y   .    
0015540   {   I   I   }   .       D   i   a   m   a   g   n   e   t   i
0015560   s   m       o   f       b   i   s   m   u   t   h   }   ,  \n
0015600  \t   a   u   t   h   o   r   =   "   H   .       F   u   k   u
0015620   y   a   m   a       a   n   d       R   .       K   u   b   o
0015640   "   ,  \n  \t   j   o   u   r   n   a   l   =   "   J   .    
0015660   P   h   y   s   .       S   o   c   .       J   p   n   .   "
0015700   ,  \n  \t   v   o   l   u   m   e   =   2   8   ,  \n  \t   p
0015720   a   g   e   s   =   5   7   0   ,  \n  \t   y   e   a   r   =
0015740   1   9   7   0   ,  \n   }  \n  \n   @   a   r   t   i   c   l
0015760   e   {   j   e   r   o   m   e   -   r   e   v   i   e   w   ,
0016000  \n  \t   t   i   t   l   e   =   {   O   r   g   a   n   i   c
0016020       c   o   n   d   u   c   t   o   r   s       a   n   d    
0016040   s   u   p   e   r   c   o   n   d   u   c   t   o   r   s   }
0016060   ,  \n  \t   a   u   t   h   o   r   =   {   J   \   '   {   e
0016100   }   r   o   m   e   ,       D   .       a   n   d       S   c
0016120   h   u   l   z   ,       H   .       J   .   }   ,  \n  \t   j
0016140   o   u   r   n   a   l   =   {   A   d   v   a   n   c   e   s
0016160       i   n       P   h   y   s   i   c   s   }   ,  \n  \t   v
0016200   o   l   u   m   e   =   {   3   1   :   4   }   ,  \n  \t   p
0016220   a   g   e   s   =   {   2   9   9   }   ,  \n  \t   y   e   a
0016240   r   =   {   1   9   8   2   }   ,  \n   }  \n  \n   @   a   r
0016260   t   i   c   l   e   {   w   e   y   l   ,  \n  \t   a   u   t
0016300   h   o   r   =   {   W   e   y   l   ,       C   .       a   n
0016320   d       E   n   g   l   e   r   ,       E   .       M   .    
0016340   a   n   d       B   e   c   h   g   a   a   r   d   ,       K
0016360   .       a   n   d       J   o   h   a   n   n   o   ,       G
0016400   .       a   n   d       E   t   e   m   a   d   ,       S   .
0016420   }   ,  \n  \t   j   o   u   r   n   a   l   =   {   S   o   l
0016440   i   d       S   t   a   t   e       C   o   m   m   u   n   .
0016460   }   ,  \n  \t   v   o   l   u   m   e   =   {   1   9   }   ,
0016500  \n  \t   p   a   g   e   s   =   {   9   2   5   }   ,  \n  \t
0016520   y   e   a   r   =   {   1   9   7   6   }   ,  \n   }  \n  \n
0016540   @   a   r   t   i   c   l   e   {   3   d   h   a   l   l   ,
0016560  \n           t   i   t   l   e       =       {   T   h   e   o
0016600   r   y       f   o   r       t   h   e       C   h   a   r   g
0016620   e   -   D   e   n   s   i   t   y   -   W   a   v   e       M
0016640   e   c   h   a   n   i   s   m       o   f       3   D       Q
0016660   u   a   n   t   u   m       {   H   a   l   l   }       E   f
0016700   f   e   c   t   }   ,  \n           a   u   t   h   o   r    
0016720   =       {   Q   i   n   ,       F   a   n   g       a   n   d
0016740       L   i   ,       S   h   u   a   i       a   n   d       D
0016760   u   ,       Z   .       Z   .       a   n   d       W   a   n
0017000   g   ,       C   .       M   .       a   n   d       Z   h   a
0017020   n   g   ,       W   e   n   q   i   n   g       a   n   d    
0017040   Y   u   ,       D   a   p   e   n   g       a   n   d       L
0017060   u   ,       H   a   i   -   Z   h   o   u       a   n   d    
0017100   X   i   e   ,       X   .       C   .   }   ,  \n           j
0017120   o   u   r   n   a   l       =       {   P   h   y   s   .    
0017140   R   e   v   .       L   e   t   t   .   }   ,  \n           v
0017160   o   l   u   m   e       =       {   1   2   5   }   ,  \n    
0017200       i   s   s   u   e       =       {   2   0   }   ,  \n    
0017220       p   a   g   e   s       =       {   2   0   6   6   0   1
0017240   }   ,  \n           n   u   m   p   a   g   e   s       =    
0017260   {   7   }   ,  \n           y   e   a   r       =       {   2
0017300   0   2   0   }   ,  \n           m   o   n   t   h       =    
0017320   {   N   o   v   }   ,  \n           p   u   b   l   i   s   h
0017340   e   r       =       {   A   m   e   r   i   c   a   n       P
0017360   h   y   s   i   c   a   l       S   o   c   i   e   t   y   }
0017400   ,  \n           d   o   i       =       {   1   0   .   1   1
0017420   0   3   /   P   h   y   s   R   e   v   L   e   t   t   .   1
0017440   2   5   .   2   0   6   6   0   1   }   ,  \n           u   r
0017460   l       =       {   h   t   t   p   s   :   /   /   l   i   n
0017500   k   .   a   p   s   .   o   r   g   /   d   o   i   /   1   0
0017520   .   1   1   0   3   /   P   h   y   s   R   e   v   L   e   t
0017540   t   .   1   2   5   .   2   0   6   6   0   1   }  \n   }  \n
0017560  \n   @   a   r   t   i   c   l   e   {   a   x   i   o   n   i
0017600   c   ,  \n  \t   t   i   t   l   e   =   {   A   x   i   o   n
0017620   i   c       c   h   a   r   g   e   -   d   e   n   s   i   t
0017640   y       w   a   v   e       i   n       t   h   e       {   W
0017660   e   y   l   }       s   e   m   i   m   e   t   a   l       (
0017700   {   T   a   S   e   }   $   _   4   $   )   $   _   2   $   {
0017720   I   }   }   ,  \n  \t   a   u   t   h   o   r       =       {
0017740   G   o   o   t   h   ,       J   .       a   n   d       B   r
0017760   a   d   l   y   n   ,       B   .       a   n   d       H   o
0020000   n   n   a   l   i   ,       S   .       a   n   d       S   c
0020020   h   i   n   d   l   e   r   ,       C   .       a   n   d    
0020040   K   u   m   a   r   ,       N   .       a   n   d       N   o
0020060   k   y   ,       J   .       a   n   d       Q   i   ,       Y
0020100   .       a   n   d       S   h   e   k   h   a   r   ,       C
0020120   .       a   n   d       S   u   n   ,       Y   .       a   n
0020140   d       W   a   n   g   ,       Z   .       a   n   d       B
0020160   e   r   n   e   v   i   g   ,       B   .       A   .       a
0020200   n   d       F   l   e   s   e   r   ,       C   .   }   ,  \n
0020220  \t   j   o   u   r   n   a   l   =   {   N   a   t   u   r   e
0020240   }   ,  \n  \t   v   o   l   u   m   e   =   {   5   7   5   }
0020260   ,  \n  \t   p   a   g   e   s   =   {   3   1   5   }   ,  \n
0020300  \t   y   e   a   r   =   {   2   0   1   9   }   ,  \n   }  \n
0020320  \n   @   a   r   t   i   c   l   e   {   b   e   c   h   g   a
0020340   a   r   d   ,  \n  \t   t   i   t   l   e   =   {   S   t   a
0020360   b   i   l   i   z   a   t   i   o   n       o   f       t   h
0020400   e       O   r   g   a   n   i   c       M   e   t   a   l   l
0020420   i   c       S   t   a   t   e   :       T   h   e       P   r
0020440   o   p   e   r   t   i   e   s       o   f       T   w   o    
0020460   S   u   b   s   t   i   t   u   t   e   d       T   e   t   r
0020500   a   s   e   l   e   n   a   f   u   l   v   a   l   e   n   e
0020520   s       a   n   d       T   h   e   i   r       {   T   C   N
0020540   Q   }       S   a   l   t   s   }   ,  \n  \t   a   u   t   h
0020560   o   r   =   {   B   e   c   h   g   a   a   r   d   ,       K
0020600   .       a   n   d       C   o   w   a   n   ,       D   .    
0020620   O   .       a   n   d       B   l   o   c   h   ,       A   a
0020640   r   o   n       N   .   }   ,  \n  \t   j   o   u   r   n   a
0020660   l   =   {   M   o   l   e   c   u   l   a   r       C   r   y
0020700   s   t   a   l   s       a   n   d       L   i   q   u   i   d
0020720       C   r   y   s   t   a   l   s   }   ,  \n  \t   v   o   l
0020740   u   m   e   =   {   3   2   }   ,  \n  \t   p   a   g   e   s
0020760   =   {   2   2   7   }   ,  \n  \t   y   e   a   r   =   {   1
0021000   9   7   6   }   ,  \n   }  \n  \n   @   a   r   t   i   c   l
0021020   e   {   m   u   r   a   t   a   -   l   o   w   t   e   m   p
0021040   ,  \n  \t   t   i   t   l   e   =   {   M   a   g   n   e   t
0021060   i   c   -   f   i   e   l   d   -   i   n   d   u   c   e   d
0021100       p   h   a   s   e       t   r   a   n   s   i   t   i   o
0021120   n   s       i   n       t   h   e       q   u   a   s   i   -
0021140   o   n   e   -   d   i   m   e   n   s   i   o   n   a   l    
0021160   o   r   g   a   n   i   c       c   o   n   d   u   c   t   o
0021200   r       {   H   M   T   S   F   -   T   C   N   Q   }   }   ,
0021220  \n  \t   a   u   t   h   o   r   =   {   M   u   r   a   t   a
0021240   ,       K   .       a   n   d       F   u   k   u   m   o   t
0021260   o   ,       Y   .       a   n   d       Y   o   k   o   g   a
0021300   w   a   ,       K   .       a   n   d       T   a   k   a   o
0021320   k   a   ,       R   .       a   n   d       K   a   n   g   ,
0021340       W   .       a   n   d       B   r   o   o   k   s   ,    
0021360   J   .       S   .       a   n   d       G   r   a   f   ,    
0021400   D   .       a   n   d       Y   o   s   h   i   n   o   ,    
0021420   H   .       a   n   d       S   a   s   a   k   i   ,       T
0021440   .       a   n   d       K   a   t   o   ,       R   .   }   ,
0021460  \n  \t   j   o   u   r   n   a   l   =   {   L   o   w       T
0021500   e   m   p   .       P   h   y   s   .   }   ,  \n  \t   v   o
0021520   l   u   m   e   =   {   4   0   }   ,  \n  \t   p   a   g   e
0021540   s   =   {   3   7   1   }   ,  \n  \t   y   e   a   r   =   {
0021560   2   0   1   4   }   ,  \n   }  \n  \n   @   a   r   t   i   c
0021600   l   e   {   m   u   r   a   t   a   -   p   h   y   s   i   c
0021620   a   ,  \n  \t   t   i   t   l   e   =   {   F   i   e   l   d
0021640   -   i   n   d   u   c   e   d       {   C   D   W   }       i
0021660   n       {   H   M   T   S   F   -   T   C   N   Q   }   }   ,
0021700  \n  \t   a   u   t   h   o   r   =   {   M   u   r   a   t   a
0021720   ,       K   .       a   n   d       K   a   n   g   ,       W
0021740   o   u   n       a   n   d       M   a   s   u   d   a   ,    
0021760   K   .       a   n   d       K   u   s   e   ,       T   .    
0022000   a   n   d       S   a   s   a   k   i   ,       T   .       a
0022020   n   d       Y   o   k   o   g   a   w   a   ,       K   .    
0022040   a   n   d       Y   o   s   h   i   n   o   ,       H   .    
0022060   a   n   d       B   r   o   o   k   s   ,       J   .       S
0022100   .       a   n   d       C   h   o   i   ,       E   .       S
0022120   .       a   n   d       K   i   s   w   a   n   d   h   i   ,
0022140       A   .       a   n   d       K   a   t   o   ,       R   .
0022160   }   ,  \n  \t   j   o   u   r   n   a   l   =   {   P   h   y
0022200   s   i   c   a       B   }   ,  \n  \t   v   o   l   u   m   e
0022220   =   {   4   0   7   }   ,  \n  \t   p   a   g   e   s   =   {
0022240   1   9   2   7   }   ,  \n  \t   y   e   a   r   =   {   2   0
0022260   1   2   }   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e
0022300   {   m   u   r   a   t   a   -   j   p   s   j   ,  \n   a   u
0022320   t   h   o   r       =       {   M   u   r   a   t   a       ,
0022340   K   e   i   z   o       a   n   d       Y   o   k   o   g   a
0022360   w   a       ,   K   e   i   i   c   h   i       a   n   d    
0022400   K   o   b   a   y   a   s   h   i       ,   K   e   n   s   u
0022420   k   e       a   n   d       M   a   s   u   d   a       ,   K
0022440   o   s   u   k   e       a   n   d       S   a   s   a   k   i
0022460       ,   T   a   k   a   h   i   k   o       a   n   d       S
0022500   e   n   o       ,   Y   u   k   i       a   n   d       R   a
0022520   n   i       T   a   m   i   l   s   e   l   v   a   n       ,
0022540   N   a   t   a   r   a   j   a   n       a   n   d       Y   o
0022560   s   h   i   n   o       ,   H   a   r   u   k   a   z   u    
0022600   a   n   d       S   .       B   r   o   o   k   s       ,   J
0022620   a   m   e   s       a   n   d       J 303 251   r   o   m   e
0022640       ,   D   e   n   i   s       a   n   d       B   e   c   h
0022660   g   a   a   r   d       ,   K   l   a   u   s       a   n   d
0022700       U   r   u   i   c   h   i       ,   M   i   k   i   o    
0022720   a   n   d       Y   a   k   u   s   h   i       ,   K   y   u
0022740   y   a       a   n   d       N   o   g   a   m   i       ,   Y
0022760   o   s   h   i   o       a   n   d       K   a   t   o       ,
0023000   R   e   i   z   o   }   ,  \n   t   i   t   l   e       =    
0023020   {   F   i   e   l   d   -   I   n   d   u   c   e   d       S
0023040   u   c   c   e   s   s   i   v   e       P   h   a   s   e    
0023060   T   r   a   n   s   i   t   i   o   n   s       i   n       t
0023100   h   e       C   h   a   r   g   e       D   e   n   s   i   t
0023120   y       W   a   v   e       O   r   g   a   n   i   c       C
0023140   o   n   d   u   c   t   o   r       {   H   M   T   S   F   -
0023160   T   C   N   Q   }   }   ,  \n   j   o   u   r   n   a   l    
0023200   =       {   J   .       P   h   y   s   .       S   o   c   .
0023220       J   p   n   .   }   ,  \n   v   o   l   u   m   e       =
0023240       {   7   9   }   ,  \n   n   u   m   b   e   r       =    
0023260   {   1   0   }   ,  \n   p   a   g   e   s       =       {   1
0023300   0   3   7   0   2   }   ,  \n   y   e   a   r       =       {
0023320   2   0   1   0   }   ,  \n   }  \n  \n   @   a   r   t   i   c
0023340   l   e   {   w   a   n   g   -   p   r   l   ,  \n           t
0023360   i   t   l   e       =       {   Q   u   a   n   t   u   m    
0023400   A   n   o   m   a   l   o   u   s       {   H   a   l   l   }
0023420       E   f   f   e   c   t       i   n       {   2   D   }    
0023440   O   r   g   a   n   i   c       T   o   p   o   l   o   g   i
0023460   c   a   l       I   n   s   u   l   a   t   o   r   s   }   ,
0023500  \n           a   u   t   h   o   r       =       {   W   a   n
0023520   g   ,       Z   .       F   .       a   n   d       L   i   u
0023540   ,       Z   h   e   n   g       a   n   d       L   i   u   ,
0023560       F   e   n   g   }   ,  \n           j   o   u   r   n   a
0023600   l       =       {   P   h   y   s   .       R   e   v   .    
0023620   L   e   t   t   .   }   ,  \n           v   o   l   u   m   e
0023640       =       {   1   1   0   }   ,  \n           i   s   s   u
0023660   e       =       {   1   9   }   ,  \n           p   a   g   e
0023700   s       =       {   1   9   6   8   0   1   }   ,  \n        
0023720   n   u   m   p   a   g   e   s       =       {   5   }   ,  \n
0023740           y   e   a   r       =       {   2   0   1   3   }   ,
0023760  \n           m   o   n   t   h       =       {   M   a   y   }
0024000   ,  \n           p   u   b   l   i   s   h   e   r       =    
0024020   {   A   m   e   r   i   c   a   n       P   h   y   s   i   c
0024040   a   l       S   o   c   i   e   t   y   }   ,  \n           d
0024060   o   i       =       {   1   0   .   1   1   0   3   /   P   h
0024100   y   s   R   e   v   L   e   t   t   .   1   1   0   .   1   9
0024120   6   8   0   1   }   ,  \n           u   r   l       =       {
0024140   h   t   t   p   s   :   /   /   l   i   n   k   .   a   p   s
0024160   .   o   r   g   /   d   o   i   /   1   0   .   1   1   0   3
0024200   /   P   h   y   s   R   e   v   L   e   t   t   .   1   1   0
0024220   .   1   9   6   8   0   1   }  \n   }  \n  \n   @   a   r   t
0024240   i   c   l   e   {   z   h   a   n   g   -   n   a   n   o   l
0024260   e   t   t   e   r   ,  \n   a   u   t   h   o   r       =    
0024300   {   Z   h   a   n   g   ,       L   .       Z   .       a   n
0024320   d       W   a   n   g   ,       Z   .       F   .       a   n
0024340   d       H   u   a   n   g   ,       B   .       a   n   d    
0024360   C   u   i   ,       B   .       a   n   d       W   a   n   g
0024400   ,       Z   h   i   m   i   n   g       a   n   d       D   u
0024420   ,       S   .       X   .       a   n   d       G   a   o   ,
0024440       H   .   -   J   .       a   n   d       L   i   u   ,    
0024460   F   e   n   g   }   ,  \n   t   i   t   l   e       =       {
0024500   I   n   t   r   i   n   s   i   c       T   w   o   -   D   i
0024520   m   e   n   s   i   o   n   a   l       O   r   g   a   n   i
0024540   c       T   o   p   o   l   o   g   i   c   a   l       I   n
0024560   s   u   l   a   t   o   r   s       i   n       M   e   t   a
0024600   l   -   D   i   c   y   a   n   o   a   n   t   h   r   a   c
0024620   e   n   e       L   a   t   t   i   c   e   s   }   ,  \n   j
0024640   o   u   r   n   a   l       =       {   N   a   n   o       L
0024660   e   t   t   e   r   s   }   ,  \n   v   o   l   u   m   e    
0024700   =       {   1   6   }   ,  \n   n   u   m   b   e   r       =
0024720       {   3   }   ,  \n   p   a   g   e   s       =       {   2
0024740   0   7   2   -   2   0   7   5   }   ,  \n   y   e   a   r    
0024760   =       {   2   0   1   6   }   ,  \n   }  \n   @   a   r   t
0025000   i   c   l   e   {   l   i   u   -   p   r   b   ,  \n        
0025020   t   i   t   l   e       =       {   P   r   e   s   s   u   r
0025040   e   -   i   n   d   u   c   e   d       o   r   g   a   n   i
0025060   c       t   o   p   o   l   o   g   i   c   a   l       n   o
0025100   d   a   l   -   l   i   n   e       s   e   m   i   m   e   t
0025120   a   l       i   n       t   h   e       t   h   r   e   e   -
0025140   d   i   m   e   n   s   i   o   n   a   l       m   o   l   e
0025160   c   u   l   a   r       c   r   y   s   t   a   l       $   \
0025200   m   a   t   h   r   m   {   P   d   }   {   (   \   m   a   t
0025220   h   r   m   {   d   d   d   t   }   )   }   _   {   2   }   $
0025240   }   ,  \n           a   u   t   h   o   r       =       {   L
0025260   i   u   ,       Z   h   a   o       a   n   d       W   a   n
0025300   g   ,       H   a   i   d   i       a   n   d       W   a   n
0025320   g   ,       Z   .       F   .       a   n   d       Y   a   n
0025340   g   ,       J   i   n   l   o   n   g       a   n   d       L
0025360   i   u   ,       F   e   n   g   }   ,  \n           j   o   u
0025400   r   n   a   l       =       {   P   h   y   s   .       R   e
0025420   v   .       B   }   ,  \n           v   o   l   u   m   e    
0025440   =       {   9   7   }   ,  \n           i   s   s   u   e    
0025460   =       {   1   5   }   ,  \n           p   a   g   e   s    
0025500   =       {   1   5   5   1   3   8   }   ,  \n           n   u
0025520   m   p   a   g   e   s       =       {   6   }   ,  \n        
0025540   y   e   a   r       =       {   2   0   1   8   }   ,  \n    
0025560       m   o   n   t   h       =       {   A   p   r   }   ,  \n
0025600           p   u   b   l   i   s   h   e   r       =       {   A
0025620   m   e   r   i   c   a   n       P   h   y   s   i   c   a   l
0025640       S   o   c   i   e   t   y   }   ,  \n           d   o   i
0025660       =       {   1   0   .   1   1   0   3   /   P   h   y   s
0025700   R   e   v   B   .   9   7   .   1   5   5   1   3   8   }   ,
0025720  \n           u   r   l       =       {   h   t   t   p   s   :
0025740   /   /   l   i   n   k   .   a   p   s   .   o   r   g   /   d
0025760   o   i   /   1   0   .   1   1   0   3   /   P   h   y   s   R
0026000   e   v   B   .   9   7   .   1   5   5   1   3   8   }  \n   }
0026020  \n  \n   @   a   r   t   i   c   l   e   {   k   a   t   o   -
0026040   j   a   c   s   ,  \n   a   u   t   h   o   r       =       {
0026060   K   a   t   o   ,       R   e   i   z   o       a   n   d    
0026100   C   u   i   ,       H   e   n   g   B   o       a   n   d    
0026120   T   s   u   m   u   r   a   y   a   ,       T   a   k   a   o
0026140       a   n   d       M   i   y   a   z   a   k   i   ,       T
0026160   s   u   y   o   s   h   i       a   n   d       S   u   z   u
0026200   m   u   r   a   ,       Y   o   s   h   i   k   a   z   u   }
0026220   ,  \n   t   i   t   l   e       =       {   E   m   e   r   g
0026240   e   n   c   e       o   f       t   h   e       {   D   i   r
0026260   a   c   }       E   l   e   c   t   r   o   n       S   y   s
0026300   t   e   m       i   n       a       S   i   n   g   l   e   -
0026320   C   o   m   p   o   n   e   n   t       M   o   l   e   c   u
0026340   l   a   r       C   o   n   d   u   c   t   o   r       u   n
0026360   d   e   r       H   i   g   h       P   r   e   s   s   u   r
0026400   e   }   ,  \n   j   o   u   r   n   a   l       =       {   J
0026420   .       A   m   .       C   h   e   m   .       S   o   c   .
0026440   }   ,  \n   v   o   l   u   m   e       =       {   1   3   9
0026460   }   ,  \n   n   u   m   b   e   r       =       {   5   }   ,
0026500  \n   p   a   g   e   s       =       {   1   7   7   0   -   1
0026520   7   7   3   }   ,  \n   y   e   a   r       =       {   2   0
0026540   1   7   }   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e
0026560   {   k   a   t   o   -   j   p   s   j   ,  \n   a   u   t   h
0026600   o   r       =       {   K   a   t   o       ,   R   e   i   z
0026620   o       a   n   d       S   u   z   u   m   u   r   a       ,
0026640   Y   o   s   h   i   k   a   z   u   }   ,  \n   t   i   t   l
0026660   e       =       {   A       T   i   g   h   t   -   b   i   n
0026700   d   i   n   g       M   o   d   e   l       o   f       a   n
0026720       A   m   b   i   e   n   t   -   p   r   e   s   s   u   r
0026740   e       M   o   l   e   c   u   l   a   r       {   D   i   r
0026760   a   c   }       E   l   e   c   t   r   o   n       S   y   s
0027000   t   e   m       w   i   t   h       O   p   e   n       N   o
0027020   d   a   l       L   i   n   e   s   }   ,  \n   j   o   u   r
0027040   n   a   l       =       {   J   .       P   h   y   s   .    
0027060   S   o   c   .       J   p   n   .   }   ,  \n   v   o   l   u
0027100   m   e       =       {   8   9   }   ,  \n   n   u   m   b   e
0027120   r       =       {   4   }   ,  \n   p   a   g   e   s       =
0027140       {   0   4   4   7   1   3   }   ,  \n   y   e   a   r    
0027160   =       {   2   0   2   0   }   ,  \n  \n   }  \n  \n   @   a
0027200   r   t   i   c   l   e   {   k   a   w   a   m   u   r   a   -
0027220   j   p   s   j   ,  \n   a   u   t   h   o   r       =       {
0027240   K   a   w   a   m   u   r   a       ,   T   a   i   k   i    
0027260   a   n   d       O   h   k   i       ,   D   a   i   g   o    
0027300   a   n   d       Z   h   o   u       ,   B   i   a   o       a
0027320   n   d       K   o   b   a   y   a   s   h   i       ,   A   k
0027340   i   k   o       a   n   d       K   o   b   a   y   a   s   h
0027360   i       ,   A   k   i   t   o   }   ,  \n   t   i   t   l   e
0027400       =       {   T   i   g   h   t   -   B   i   n   d   i   n
0027420   g       M   o   d   e   l       a   n   d       E   l   e   c
0027440   t   r   o   n   i   c       P   r   o   p   e   r   t   y    
0027460   o   f       {   D   i   r   a   c   }       N   o   d   a   l
0027500       L   i   n   e       i   n       S   i   n   g   l   e   -
0027520   C   o   m   p   o   n   e   n   t       M   o   l   e   c   u
0027540   l   a   r       C   o   n   d   u   c   t   o   r       [   P
0027560   t   (   d   m   d   t   )   $   {   }   _   2   $   ]   }   ,
0027600  \n   j   o   u   r   n   a   l       =       {   J   .       P
0027620   h   y   s   .       S   o   c   .       J   p   n   .   }   ,
0027640  \n   v   o   l   u   m   e       =       {   8   9   }   ,  \n
0027660   n   u   m   b   e   r       =       {   7   }   ,  \n   p   a
0027700   g   e   s       =       {   0   7   4   7   0   4   }   ,  \n
0027720   y   e   a   r       =       {   2   0   2   0   }   ,  \n   }
0027740  \n  \n   @   A   R   T   I   C   L   E   {   r   a   o   u   x
0027760   -   p   i   e   c   h   o   n   ,  \n  \t   t   i   t   l   e
0030000   =   {   O   r   b   i   t   a   l       m   a   g   n   e   t
0030020   i   s   m       i   n       c   o   u   p   l   e   d   -   b
0030040   a   n   d   s       m   o   d   e   l   s   }   ,  \n        
0030060   a   u   t   h   o   r   =   "   A   .       R   a   o   u   x
0030100       a   n   d       F   .       P   i   \   '   {   e   }   c
0030120   h   o   n       a   n   d       J   .       -   N   .       F
0030140   u   c   h   s       a   n   d       G   .       M   o   n   t
0030160   a   m   b   a   u   x   "   ,  \n           j   o   u   r   n
0030200   a   l   =   "   P   h   y   s   .       R   e   v   .       B
0030220   "   ,  \n           v   o   l   u   m   e   =   "   9   1   "
0030240   ,  \n           p   a   g   e   s   =   "   0   8   5   1   2
0030260   0   "   ,  \n           y   e   a   r   =   "   2   0   1   5
0030300   "   ,  \n   }  \n   @   A   R   T   I   C   L   E   {   o   g
0030320   a   t   a   3   ,  \n           t   i   t   l   e   =   {   O
0030340   r   b   i   t   a   l       m   a   g   n   e   t   i   s   m
0030360       o   f       {   B   l   o   c   h   }       e   l   e   c
0030400   t   r   o   n   s   :       {   I   I   I   }   .       A   p
0030420   p   l   i   c   a   t   i   o   n       t   o       G   r   a
0030440   p   h   e   n   e   }   ,  \n  \t   a   u   t   h   o   r   =
0030460   "   M   .       O   g   a   t   a   "   ,  \n           j   o
0030500   u   r   n   a   l   =   "   J   .       P   h   y   s   .    
0030520   S   o   c   .       J   p   n   .   "   ,  \n           v   o
0030540   l   u   m   e   =   "   8   5   "   ,  \n           p   a   g
0030560   e   s   =   "   1   0   4   7   0   8   "   ,  \n           y
0030600   e   a   r   =   "   2   0   1   6   "   ,  \n   }  \n   @   A
0030620   R   T   I   C   L   E   {   m   c   c   l   u   r   e   ,  \n
0030640  \t   t   i   t   l   e   =   {   D   i   a   m   a   g   n   e
0030660   t   i   s   m       o   f       G   r   a   p   h   i   t   e
0030700   }   ,  \n  \t   a   u   t   h   o   r   =   "   J   .       W
0030720   .       M   c   C   l   u   r   e   "   ,  \n  \t   j   o   u
0030740   r   n   a   l   =   "   P   h   y   s   .       R   e   v   .
0030760   "   ,  \n  \t   v   o   l   u   m   e   =   "   1   0   4   "
0031000   ,  \n  \t   p   a   g   e   s   =   "   6   6   6   "   ,  \n
0031020  \t   y   e   a   r   =   "   1   9   5   6   "   ,  \n   }  \n
0031040  \n   @   a   r   t   i   c   l   e   {   o   z   a   k   i   -
0031060   o   g   a   t   a   ,  \n           t   i   t   l   e       =
0031100       {   U   n   i   v   e   r   s   a   l       q   u   a   n
0031120   t   i   z   a   t   i   o   n       o   f       t   h   e    
0031140   m   a   g   n   e   t   i   c       s   u   s   c   e   p   t
0031160   i   b   i   l   i   t   y       j   u   m   p       a   t    
0031200   a       t   o   p   o   l   o   g   i   c   a   l       p   h
0031220   a   s   e       t   r   a   n   s   i   t   i   o   n   }   ,
0031240  \n  \t           a   u   t   h   o   r       =       {   O   z
0031260   a   k   i   ,       S   o   s   h   u   n       a   n   d    
0031300   O   g   a   t   a   ,       M   a   s   a   o   }   ,  \n  \t
0031320  \t           j   o   u   r   n   a   l       =       {   P   h
0031340   y   s   .       R   e   v   .       R   e   s   e   a   r   c
0031360   h   }   ,  \n  \t  \t  \t           v   o   l   u   m   e    
0031400   =       {   3   }   ,  \n  \t  \t  \t  \t           i   s   s
0031420   u   e       =       {   1   }   ,  \n  \t  \t  \t  \t  \t    
0031440       p   a   g   e   s       =       {   0   1   3   0   5   8
0031460   }   ,  \n  \t  \t  \t  \t  \t  \t           n   u   m   p   a
0031500   g   e   s       =       {   9   }   ,  \n  \t  \t  \t  \t  \t
0031520  \t  \t           y   e   a   r       =       {   2   0   2   1
0031540   }   ,  \n  \t  \t  \t  \t  \t  \t  \t  \t           m   o   n
0031560   t   h       =       {   J   a   n   }   ,  \n  \t  \t  \t  \t
0031600  \t  \t  \t  \t  \t           p   u   b   l   i   s   h   e   r
0031620       =       {   A   m   e   r   i   c   a   n       P   h   y
0031640   s   i   c   a   l       S   o   c   i   e   t   y   }   ,  \n
0031660  \t  \t  \t  \t  \t  \t  \t  \t  \t  \t           d   o   i    
0031700   =       {   1   0   .   1   1   0   3   /   P   h   y   s   R
0031720   e   v   R   e   s   e   a   r   c   h   .   3   .   0   1   3
0031740   0   5   8   }   ,  \n  \t  \t  \t  \t  \t  \t  \t  \t  \t  \t
0031760  \t           u   r   l       =       {   h   t   t   p   s   :
0032000   /   /   l   i   n   k   .   a   p   s   .   o   r   g   /   d
0032020   o   i   /   1   0   .   1   1   0   3   /   P   h   y   s   R
0032040   e   v   R   e   s   e   a   r   c   h   .   3   .   0   1   3
0032060   0   5   8   }  \n   }  \n  \n   @   a   r   t   i   c   l   e
0032100   {   v   e   s   t   a   ,  \n  \t   a   u   t   h   o   r   =
0032120   {   K   .       M   o   m   m   a       a   n   d       F   .
0032140       I   z   u   m   i   }   ,      \n  \t   t   i   t   l   e
0032160   =   {   V   E   S   T   A       3       f   o   r       t   h
0032200   r   e   e   -   d   i   m   e   n   s   i   o   n   a   l    
0032220   v   i   s   u   a   l   i   z   a   t   i   o   n       o   f
0032240       c   r   y   s   t   a   l   ,       v   o   l   u   m   e
0032260   t   r   i   c       a   n   d       m   o   r   p   h   o   l
0032300   o   g   y       d   a   t   a   }   ,      \n  \t   j   o   u
0032320   r   n   a   l   =   {   J   .       A   p   p   l   .       C
0032340   r   y   s   t   a   l   l   o   g   r   .   }   ,      \n  \t
0032360   v   o   l   u   m   e   =   {   4   4   }   ,      \n  \t   p
0032400   a   g   e   s   =   {   1   2   7   2   }   ,  \n  \t   y   e
0032420   a   r   =   {   2   0   1   1   }   ,  \n   }  \n  \n   @   b
0032440   o   o   k   {   h   a   h   n   ,  \n  \t   a   u   t   h   o
0032460   r   =   {   T   .       H   a   h   n       a   n   d       U
0032500   .       S   h   m   u   e   l   i       a   n   d       J   .
0032520       W   .       A   r   t   h   u   r   }   ,  \n  \t   t   i
0032540   t   l   e   =   {   I   n   t   e   r   n   a   t   i   o   n
0032560   a   l       T   a   b   l   e   s       f   o   r  \t   C   r
0032600   y   s   t   a   l   l   o   g   r   a   p   h   y   }   ,  \n
0032620  \t   v   o   l   u   m   e   =   {   1   }   ,  \n  \t   p   u
0032640   b   l   i   s   h   e   r   =   {   R   e   i   d   e   l   ,
0032660       D   o   r   d   r   e   c   h   t   }   ,  \n  \t   y   e
0032700   a   r   =   {   1   9   8   3   }   ,  \n   }  \n  \n   @   b
0032720   o   o   k   {   f   e   t   t   e   r   w   a   l   e   c   k
0032740   a   ,  \n  \t   a   u   t   h   o   r   =   {   A   .       L
0032760   .       F   e   t   t   e   r       a   n   d       J   .    
0033000   D   .       W   a   l   e   c   k   a   }   ,  \n  \t   t   i
0033020   t   l   e   =   {   Q   u   a   n   t   u   m       t   h   e
0033040   o   r   y       o   f       m   a   n   y   -   p   a   r   t
0033060   i   c   l   e       s   y   s   t   e   m   s   }   ,  \n  \t
0033100   p   u   b   l   i   s   h   e   r   =   {   D   o   v   e   r
0033120   }   ,  \n  \t   y   e   a   r   =   {   2   0   0   3   }   ,
0033140  \n   }  \n  \n   @   a   r   t   i   c   l   e   {   f   r   o
0033160   r   i   c   h   ,  \n  \t   t   i   t   l   e   =   {   O   n
0033200       t   h   e       t   h   e   o   r   y       o   f       s
0033220   u   p   e   r   c   o   n   d   u   c   t   i   v   i   t   y
0033240   :       t   h   e       o   n   e   -   d   i   m   e   n   s
0033260   i   o   n   a   l       c   a   s   e   }   ,  \n  \t   a   u
0033300   t   h   o   r   =   {   H   .   \       F   r   o   \   "   {
0033320   o   }   h   l   i   c   h   }   ,  \n  \t   j   o   u   r   n
0033340   a   l   =   {   P   r   o   c   .       R   .       S   o   c
0033360   .       L   o   n   d   .       A   }   ,  \n  \t   v   o   l
0033400   u   m   e   =   {   2   2   3   }   ,  \n  \t   p   a   g   e
0033420   s   =   {   2   9   6   }   ,  \n  \t   y   e   a   r   =   {
0033440   1   9   5   4   }  \n   }  \n  \n   @   a   r   t   i   c   l
0033460   e   {   k   u   p   e   r   ,  \n  \t   t   i   t   l   e   =
0033500   {   T   h   e       t   h   e   r   m   a   l       d   e   c
0033520   o   m   p   o   s   i   t   i   o   n       o   f       a   m
0033540   m   o   n   i   u   m       p   e   r   c   h   l   o   r   a
0033560   t   e       {   I   I   }   .       T   h   e       k   i   n
0033600   e   t   i   c   s       o   f       t   h   e       d   e   c
0033620   o   m   p   o   s   i   t   i   o   n   ,      \n  \t   t   h
0033640   e       e   f   f   e   c   t       o   f       p   a   r   t
0033660   i   c   l   e       s   i   z   e   ,       a   n   d       d
0033700   i   s   c   u   s   s   i   o   n       o   f       r   e   s
0033720   u   l   t   s   }   ,  \n  \t   a   u   t   h   o   r   =   {
0033740   C   .       G   .       K   u   p   e   r   }   ,  \n  \t   j
0033760   o   u   r   n   a   l   =   {   P   r   o   c   .       R   .
0034000       S   o   c   .       L   o   n   d   .       A   }   ,  \n
0034020  \t   v   o   l   u   m   e   =   {   2   2   7   }   ,  \n  \t
0034040   p   a   g   e   s   =   {   2   1   4   }   ,  \n  \t   y   e
0034060   a   r   =   {   1   9   5   5   }   ,  \n   }  \n  \n   @   a
0034100   r   t   i   c   l   e   {   r   i   c   e   -   s   t   r   a
0034120   s   s   l   e   r   ,  \n  \t   t   i   t   l   e   =   {   T
0034140   h   e   o   r   y       o   f       a       q   u   a   s   i
0034160   -   o   n   e   -   d   i   m   e   n   s   i   o   n   a   l
0034200       b   a   n   d   -   c   o   n   d   u   c   t   o   r   }
0034220   ,  \n  \t   a   u   t   h   o   r   =   {   M   .       J   .
0034240       R   i   c   e       a   n   d       S   .       S   t   r
0034260   \   "   {   a   }   s   s   l   e   r   }   ,  \n  \t   j   o
0034300   u   r   n   a   l   =   {   S   o   l   i   d       S   t   a
0034320   t   e       C   o   m   m   u   n   .   }   ,  \n  \t   v   o
0034340   l   u   m   e   =   {   1   3   }   ,  \n  \t   p   a   g   e
0034360   s   =   {   1   2   5   }   ,  \n  \t   y   e   a   r   =   {
0034400   1   9   7   3   }   ,  \n   }  \n  \n   @   a   r   t   i   c
0034420   l   e   {   m   o   r   i   y   a   ,  \n   a   u   t   h   o
0034440   r       =       {   M   o   r   i   y   a       ,   T 303 264
0034460   r   u   }   ,  \n   t   i   t   l   e       =       {   T   h
0034500   e       E   f   f   e   c   t       o   f       E   l   e   c
0034520   t   r   o   n   -   E   l   e   c   t   r   o   n       I   n
0034540   t   e   r   a   c   t   i   o   n       o   n       t   h   e
0034560       N   u   c   l   e   a   r       S   p   i   n       R   e
0034600   l   a   x   a   t   i   o   n       i   n       M   e   t   a
0034620   l   s   }   ,  \n   j   o   u   r   n   a   l       =       {
0034640   J   .       P   h   y   s   .       S   o   c   .       J   p
0034660   n   .   }   ,  \n   v   o   l   u   m   e       =       {   1
0034700   8   }   ,  \n   n   u   m   b   e   r       =       {   4   }
0034720   ,  \n   p   a   g   e   s       =       {   5   1   6   -   5
0034740   2   0   }   ,  \n   y   e   a   r       =       {   1   9   6
0034760   3   }   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e   {
0035000   s   u   z   u   m   u   r   a   8   9   ,  \n   a   u   t   h
0035020   o   r       =       {   S   u   z   u   m   u   r   a       ,
0035040   Y   o   s   h   i   k   a   z   u   }   ,  \n   t   i   t   l
0035060   e       =       {   {   N   M   R   }       R   e   l   a   x
0035100   a   t   i   o   n       R   a   t   e       o   f       I   m
0035120   p   u   r   e       A   n   i   s   o   t   r   o   p   i   c
0035140       Q   u   a   s   i   -   O   n   e   -   D   i   m   e   n
0035160   s   i   o   n   a   l       S   u   p   e   r   c   o   n   d
0035200   u   c   t   o   r   s   }   ,  \n   j   o   u   r   n   a   l
0035220       =       {   J   .       P   h   y   s   .       S   o   c
0035240   .       J   p   n   .   }   ,  \n   v   o   l   u   m   e    
0035260   =       {   5   8   }   ,  \n   n   u   m   b   e   r       =
0035300       {   8   }   ,  \n   p   a   g   e   s       =       {   2
0035320   6   4   2   -   2   6   4   5   }   ,  \n   y   e   a   r    
0035340   =       {   1   9   8   9   }   ,  \n   }  \n  \n   @   a   r
0035360   t   i   c   l   e   {   k   a   t   a   y   a   m   a   ,  \n
0035400  \t   t   i   t   l   e   =   {   E   l   e   c   t   r   o   n
0035420   i   c       p   r   o   p   e   r   t   i   e   s       c   l
0035440   o   s   e       t   o       {   D   i   r   a   c   }       c
0035460   o   n   e       i   n       t   w   o   -   d   i   m   e   n
0035500   s   i   o   n   a   l       o   r   g   a   n   i   c       c
0035520   o   n   d   u   c   t   o   r       $   \   a   l   p   h   a
0035540   $   -   (   {   B   E   D   T   -   T   T   F   }   )   $   _
0035560   2   $   {   I   }   $   _   3   $   }   ,  \n  \t   a   u   t
0035600   h   o   r   =   {   S   .       K   a   t   a   y   a   m   a
0035620       a   n   d       A   .       K   o   b   a   y   a   s   h
0035640   i       a   n   d       Y   .       S   u   z   u   m   u   r
0035660   a   }   ,  \n  \t   j   o   u   r   n   a   l   =   {   E   u
0035700   r   .       P   h   y   s   .       J   .       B   }   ,  \n
0035720  \t   v   o   l   u   m   e   =   {   6   7   }   ,  \n  \t   p
0035740   a   g   e   s   =   {   1   3   9   }   ,  \n  \t   y   e   a
0035760   r   =   {   2   0   0   9   }   ,  \n   }  \n  \n   @   a   r
0036000   t   i   c   l   e   {   j   e   r   o   m   e   0   4   ,  \n
0036020   a   u   t   h   o   r       =       {   J   \   '   {   e   }
0036040   r   o   m   e   ,       D   e   n   i   s   }   ,  \n   t   i
0036060   t   l   e       =       {   O   r   g   a   n   i   c       C
0036100   o   n   d   u   c   t   o   r   s   : 342 200 211       F   r
0036120   o   m       C   h   a   r   g   e       D   e   n   s   i   t
0036140   y       W   a   v   e       {   T   T   F 342 210 222   T   C
0036160   N   Q   }       t   o       S   u   p   e   r   c   o   n   d
0036200   u   c   t   i   n   g       (   {   T   M   T   S   F   }   )
0036220   $   _   2   $   {   P   F   }   $   {   }   _   6   $   }   ,
0036240  \n   j   o   u   r   n   a   l       =       {   C   h   e   m
0036260   i   c   a   l       R   e   v   i   e   w   s   }   ,  \n   v
0036300   o   l   u   m   e       =       {   1   0   4   }   ,  \n   n
0036320   u   m   b   e   r       =       {   1   1   }   ,  \n   p   a
0036340   g   e   s       =       {   5   5   6   5   -   5   5   9   2
0036360   }   ,  \n   y   e   a   r       =       {   2   0   0   4   }
0036400   ,  \n   }  \n  \n   @   a   r   t   i   c   l   e   {   r   a
0036420   v   y   ,  \n  \t   t   i   t   l   e   =   {   C   a   s   e
0036440       s   t   u   d   i   e   s       o   f       m   o   l   e
0036460   c   u   l   a   r       d   i   s   o   r   d   e   r   }   ,
0036500  \n  \t   a   u   t   h   o   r   =   {   S   y   l   v   a   i
0036520   n       R   a   v   y       a   n   d       P   a   s   c   a
0036540   l   e       L   a   u   n   o   i   s       a   n   d       R
0036560   o   g   e   r       M   o   r   e   t       a   n   d       J
0036600   e   a   n   -   P   a   u   l       P   o   u   g   e   t   }
0036620   ,  \n  \t   j   o   u   r   n   a   l   =   {   Z   .       K
0036640   r   i   s   t   a   l   l   o   g   r   .   }   ,  \n  \t   v
0036660   o   l   u   m   e   =   {   2   2   0   }   ,  \n  \t   p   a
0036700   g   e   s   =   {   1   0   5   9   }   ,  \n  \t   y   e   a
0036720   r   =   {   2   0   0   5   }   ,  \n   }  \n  \n   @   u   n
0036740   p   u   b   l   i   s   h   e   d   {   t   a   t   e   i   s
0036760   h   i   ,  \n  \t   t   i   t   l   e   =   {   C   h   a   r
0037000   a   c   t   e   r   i   s   t   i   c       s   i   n   g   u
0037020   l   a   r       b   e   h   a   v   i   o   r   s       o   f
0037040       n   o   d   a   l       l   i   n   e       m   a   t   e
0037060   r   i   a   l   s       e   m   e   r   g   i   n   g       i
0037100   n       o   r   b   i   t   a   l       m   a   g   n   e   t
0037120   i   c       s   u   s   c   e   p   t   i   b   i   l   i   t
0037140   y       a   n   d       {   H   a   l   l   }       c   o   n
0037160   d   u   c   t   i   v   i   t   y   }   ,  \n  \t   a   u   t
0037200   h   o   r   =  \t   {   I   .       T   a   t   e   i   s   h
0037220   i       a   n   d       V   .       K   \   "   {   o   }   n
0037240   y   e       a   n   d       H   .       M   a   t   s   u   u
0037260   r   a       a   n   d       M   .       O   g   a   t   a   }
0037300   ,  \n  \t   a   r   c   h   i   v   e   P   r   e   f   i   x
0037320   =   {   a   r   X   i   v   }   ,  \n  \t   e   p   r   i   n
0037340   t   =   {   2   1   0   3   .   0   5   5   9   1   }   ,  \n
0037360   }  \n  \n   @   a   r   t   i   c   l   e   {   p   h   i   l
0037400   l   i   p   s   ,  \n  \t   a   u   t   h   o   r   =   {   T
0037420   .       E   .       P   h   i   l   l   i   p   s       a   n
0037440   d       T   .       J   .       K   i   s   t   e   n   m   a
0037460   c   h   e   r       a   n   d       A   .       N   .       B
0037500   l   o   c   h       a   n   d       D   .       O   .       C
0037520   o   w   a   n   }   ,  \n  \t   j   o   u   r   n   a   l   =
0037540   {   J   .       C   h   e   m   .       S   o   c   .   ,    
0037560   C   h   e   m   .       C   o   m   m   u   n   .   }   ,  \n
0037600  \t   v   o   l   u   m   e   =   {   6   6   }   ,  \n  \t   p
0037620   a   g   e   s   =   {   3   3   4   }   ,  \n  \t   y   e   a
0037640   r   =   {   1   9   7   6   }   ,  \n   }  \n  \n   @   u   n
0037660   p   u   b   l   i   s   h   e   d   {   k   a   t   o   ,  \n
0037700  \t   a   u   t   h   o   r   =   {   H   .       C   u   i    
0037720   a   n   d       R   .       K   a   t   o   }   ,  \n  \t   n
0037740   o   t   e   =   {   p   r   i   v   a   t   e       c   o   m
0037760   m   u   n   i   c   a   t   i   o   n   }  \n   }  \n  \n   @
0040000   a   r   t   i   c   l   e   {   k   a   t   o   2   0   2   0
0040020   ,  \n   a   u   t   h   o   r       =       {   K   a   t   o
0040040       ,   R   e   i   z   o       a   n   d       C   u   i    
0040060   ,   H   e   n   g   b   o       a   n   d       M   i   n   a
0040100   m   i   d   a   t   e       ,   T   a   k   a   a   k   i    
0040120   a   n   d       Y   e   u   n   g       ,   H   a   m   i   s
0040140   h       H   .   -   M   .       a   n   d       S   u   z   u
0040160   m   u   r   a       ,   Y   o   s   h   i   k   a   z   u   }
0040200   ,  \n   t   i   t   l   e       =       {   E   l   e   c   t
0040220   r   o   n   i   c       S   t   r   u   c   t   u   r   e    
0040240   o   f       a       S   i   n   g   l   e   -   C   o   m   p
0040260   o   n   e   n   t       M   o   l   e   c   u   l   a   r    
0040300   C   o   n   d   u   c   t   o   r       [   {   P   d   }   (
0040320   d   d   d   t   )   2   ]       (   d   d   d   t       =    
0040340   5   ,   6   -   d   i   h   y   d   r   o   -   1   ,   4   -
0040360   d   i   t   h   i   i   n   -   2   ,   3   -   d   i   t   h
0040400   i   o   l   a   t   e   )       u   n   d   e   r       H   i
0040420   g   h       P   r   e   s   s   u   r   e   }   ,  \n   j   o
0040440   u   r   n   a   l       =       {   J   .       P   h   y   s
0040460   .       S   o   c   .       J   p   n   .   }   ,  \n   v   o
0040500   l   u   m   e       =       {   8   9   }   ,  \n   n   u   m
0040520   b   e   r       =       {   1   2   }   ,  \n   p   a   g   e
0040540   s       =       {   1   2   4   7   0   6   }   ,  \n   y   e
0040560   a   r       =       {   2   0   2   0   }   ,  \n   }  \n  \n
0040600   @   a   r   t   i   c   l   e   {   c   o   o   p   e   r   7
0040620   6   ,  \n  \t   t   i   t   l   e       =       {   S   e   m
0040640   i   -   m   e   t   a   l   l   i   c       b   e   h   a   v
0040660   i   o   u   r       o   f       {   H   M   T   S   F   -   T
0040700   C   N   Q   }       a   t       l   o   w       t   e   m   p
0040720   e   r   a   t   u   r   e   s       u   n   d   e   r       p
0040740   r   e   s   s   u   r   e   }   ,  \n  \t   j   o   u   r   n
0040760   a   l       =       {   S   o   l   i   d       S   t   a   t
0041000   e       C   o   m   m   u   n   i   c   a   t   i   o   n   s
0041020   }   ,  \n  \t   v   o   l   u   m   e       =       {   1   9
0041040   }   ,  \n  \t   n   u   m   b   e   r       =       {   8   }
0041060   ,  \n  \t   p   a   g   e   s       =       {   7   4   9   -
0041100   7   5   4   }   ,  \n  \t   y   e   a   r       =       {   1
0041120   9   7   6   }   ,  \n  \t   i   s   s   n       =       {   0
0041140   0   3   8   -   1   0   9   8   }   ,  \n  \t   d   o   i    
0041160   =       {   h   t   t   p   s   :   /   /   d   o   i   .   o
0041200   r   g   /   1   0   .   1   0   1   6   /   0   0   3   8   -
0041220   1   0   9   8   (   7   6   )   9   0   9   1   1   -   X   }
0041240   ,  \n  \t   u   r   l       =       {   h   t   t   p   s   :
0041260   /   /   w   w   w   .   s   c   i   e   n   c   e   d   i   r
0041300   e   c   t   .   c   o   m   /   s   c   i   e   n   c   e   /
0041320   a   r   t   i   c   l   e   /   p   i   i   /   0   0   3   8
0041340   1   0   9   8   7   6   9   0   9   1   1   X   }   ,  \n  \t
0041360   a   u   t   h   o   r       =       {   J   .   R   .       C
0041400   o   o   p   e   r       a   n   d       M   .       W   e   g
0041420   e   r       a   n   d       D   .       J 303 251   r   o   m
0041440   e       a   n   d       D   .       L   e   f   u   r       a
0041460   n   d       K   .       B   e   c   h   g   a   a   r   d    
0041500   a   n   d       A   .   N   .       B   l   o   c   h       a
0041520   n   d       D   .   O   .       C   o   w   a   n   }   ,  \n
0041540   }  \n
0041542

